Local density dependent potential for compressible mesoparticles

We focus on finding a coarse grained description able to reproduce the thermodynamic behavior of a molecular system by using mesoparticles representing several molecules. Interactions between mesoparticles are modelled by an interparticle potential, and an additional internal equation of state is used to account for the thermic contribution of coarse grained internal degrees of freedom. Moreover, as strong non-equilibrium situations over a wide range of pressure and density are targeted, the internal compressibility of these mesoparticles has to be considered. This is done by introducing a dependence of the potential on the local environment of the mesoparticles, either by defining a spherical local density or by means of a Voronoi tessellation. As an example, a local density dependent potential is fitted to reproduce the Hugoniot curve of a model of nitromethane, where each mesoparticle represents one thousand molecules.

==> Illustrations/dloc_evo-rcut/dloc_harm_data_cubspline.dat <==
1 1.2366
1.1 1.01555
1.2 0.952468
1.3 0.962838
1.4 0.992117
1.5 1.01549
1.6 1.02641
1.7 1.02611
1.8 1.01914
1.9 1.01037
2 1.00339
2.1 0.999607
2.2 0.99883
2.3 0.999913
2.4 1.00151
2.5 1.0026
2.6 1.00289
2.7 1.00249
2.8 1.00174
2.9 1.00098
3 1.00048
3.1 1.00029
3.2 1.00031
3.3 1.00047
3.4 1.00062
3.5 1.00069
3.6 1.00064
3.7 1.00051
3.8 1.00037
3.9 1.00026
4 1.00023
4.1 1.00024
4.2 1.00027
4.3 1.00029
4.4 1.00029
4.5 1.00028
4.6 1.00024



==> Illustrations/dloc_evo-rcut/dloc_harm_data_indic.dat <==
1 0.566504
1.1 0.543641
1.2 0.710519
1.3 0.93611
1.4 1.10104
1.5 1.14927
1.6 1.10952
1.7 1.04314
1.8 0.985711
1.9 0.953076
2 0.948318
2.1 0.964693
2.2 0.98997
2.3 1.01169
2.4 1.02201
2.5 1.01991
2.6 1.00994
2.7 0.998614
2.8 0.990905
2.9 0.988947
3 0.991874
3.1 0.997185
3.2 1.00198
3.3 1.00485
3.4 1.00496
3.5 1.00303
3.6 1.00021
3.7 0.997679
3.8 0.996745
3.9 0.997426
4 0.999261
4.1 1.00098
4.2 1.00177
4.3 1.00158
4.4 1.00075
4.5 0.999846
4.6 0.999164



==> Illustrations/dloc_evo-rcut/dloc_harm_data_lucy.dat <==
1 2.14148
1.1 1.63436
1.2 1.33319
1.3 1.17184
1.4 1.09414
1.5 1.06049
1.6 1.04681
1.7 1.04012
1.8 1.03454
1.9 1.02836
2 1.02186
2.1 1.01596
2.2 1.01131
2.3 1.00816
2.4 1.0063
2.5 1.0053
2.6 1.00474
2.7 1.0043
2.8 1.00384
2.9 1.00332
3 1.00278
3.1 1.0023
3.2 1.00192
3.3 1.00163
3.4 1.00144
3.5 1.00131
3.6 1.0012
3.7 1.0011
3.8 1.00099
3.9 1.00089
4 1.00079
4.1 1.0007
4.2 1.00064
4.3 1.00059
4.4 1.00055
4.5 1.00051
4.6 1.00048



==> Illustrations/hugoniot/hug_ref.dat <==
2350 38.188
2300 32.972
2250 28.442
2200 24.504
2150 21.077
2100 18.092
2023 14.21
1983 12.499
1908 9.803
1872 8.65
1804 6.791
1741 5.328
1683 4.187
1628 3.287
1576 2.58
1528 2.016
1483 1.581
1462 1.356
1420 1.079
1381 0.831
1344 0.626
1326 0.543
1291 0.393
1259 0.284
1228 0.188
1198 0.112
1170 0.055



==> Illustrations/hugoniot/hug_ref_opt_range.dat <==
2023 14.21
1983 12.499
1908 9.803
1872 8.65
1804 6.791
1741 5.328
1683 4.187
1628 3.287
1576 2.58
1528 2.016
1483 1.581
1462 1.356
1420 1.079
1381 0.831
1344 0.626
1326 0.543
1291 0.393
1259 0.284
1228 0.188
1198 0.112
1170 0.055



==> Illustrations/hugoniot/hug_ref_test_range.dat <==
2350 38.188
2300 32.972
2250 28.442
2200 24.504
2150 21.077
2100 18.092


==> Illustrations/hugoniot/hug_sim.dat <==
2350 36.872
2300 32.05
2250 27.909
2200 24.125
2150 20.887
2100 18.003
2023 14.228
1983 12.549
1908 9.793
1872 8.661
1804 6.782
1741 5.336
1683 4.199
1628 3.289
1576 2.559
1528 1.989
1483 1.532
1462 1.347
1420 1.019
1381 0.767
1344 0.57
1326 0.487
1291 0.351
1259 0.252
1228 0.177
1198 0.121
1170 0.081



==> Illustrations/hugoniot/hug_sim_opt_range.dat <==
2023 14.228
1983 12.549
1908 9.793
1872 8.661
1804 6.782
1741 5.336
1683 4.199
1628 3.289
1576 2.559
1528 1.989
1483 1.532
1462 1.347
1420 1.019
1381 0.767
1344 0.57
1326 0.487
1291 0.351
1259 0.252
1228 0.177
1198 0.121
1170 0.081



==> Illustrations/hugoniot/hug_sim_test_range.dat <==
2350 36.872
2300 32.05
2250 27.909
2200 24.125
2150 20.887
2100 18.003

